Pushing the Limit of Range Resolution Beyond Bandwidth Constraint with Triangle FMCW

This paper proposes a novel signal processing technique that doubles the range resolution of FMCW~(Frequency Modulated Continuous Wave) sensing without increasing the required bandwidth. The proposed design overcomes the resolution limit imposed by bandwidth by exploiting the phase consistency observed in the special frequency variation of the beat signal derived from triangle FMCW. Through this approach, the resolution is doubled while maintaining high spectrum SNR. A system model for signal processing is presented, and the energy distribution of the derived beat spectrum is analyzed. The effectiveness of the proposed technique is validated through model-based simulations.

==> figure/1.txt <==
为了验证我们的方法在这种情况下的性能，我们仿真了两条多径，其时间延迟分别由p=1.125和p=2进行创建。
图6的距离图谱展示了对这两条路径的传播距离进行估计的结果。
为了提供比较，图6中也包含了由一个相同带宽的传统linear FMCW （记作linear FMCW），和一个由二倍带宽的传统linear FMCW（记作extended FMCW）所提供的结果。
图中用红色虚线表示了这两条路径距离的真值。

从图6的结果中可以看出，通过linear FMCW得到的图谱无法将两条多径区分开，而通过triangle FMCW得到的图谱依然可以清晰地刻画出两个尖峰，近乎接近由extended FMCW得到的结果。
这个结果说明，即使当p不等于整数时，我们的方法依然可以提供更好的resolution。
这种情况的一个问题是，
